Generalised Process Theories

Process theories provide a powerful framework for describing compositional structures across diverse fields, from quantum mechanics to computational linguistics. Traditionally, they have been formalized using symmetric monoidal categories (SMCs). However, various generalizations, including time-neutral, higher-order, and enriched process theories, do not naturally conform to this structure. In this work, we propose an alternative formalization using operad algebras, motivated by recent results connecting SMCs to operadic structures, which captures a broader class of process theories. By leveraging the string-diagrammatic language, we provide an accessible yet rigorous formulation that unifies and extends traditional process-theoretic approaches. Our operadic framework not only recovers standard process theories as a special case but also enables new insights into quantum foundations and compositional structures. This work paves the way for further investigations into the algebraic and operational properties of generalised process theories within an operadic setting.

==> figures/ModifiedBorn9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9) at (0, 0.75) {};
		\node [style=point] (10) at (0, -0.75) {$\rho$};
		\node [style=right label] (13) at (0, 0) {$\mathcal{H}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [QWire] (9.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Op5cc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (e0) at (1, 0.75) {};
		\node [style=epiPoint] (e1) at (1, 0) {};
		\node [style=none] (e4) at (1, 0.25) {};
		\node [style=right label] (e8) at (1, 0.75) {\tiny $A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire, in=270, out=90] (e4.center) to (e0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RqWire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=right label] (2) at (0, -0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=RqWire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bipartitediscarding.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=downground] (0) at (3, -0.25) {};
		\node [style=none] (1) at (3, 1.5) {};
		\node [style=none] (2) at (3, 0) {};
		\node [style=right label] (3) at (3, 1.25) {$A\otimes B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/capType.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0.5) {};
		\node [style=none] (1) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classCPEffect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=copoint] (1) at (0, 0.5) {$r$};
		\node [style=right label] (2) at (0, -0.75) {$\mathds{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cWire] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classProc2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (17) at (0, -0.75) {$p$};
		\node [style=none] (18) at (0, 0.25) {};
		\node [style=right label] (19) at (0, 0) {$\mathds{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (18.center) to (17);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/cupType.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.5) {};
		\node [style=none] (1) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=-90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=right label] (3) at (0, -0.25) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discAB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=right label] (3) at (0, -0.25) {$AB$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=right label] (3) at (0, -0.25) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discardA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=right label] (3) at (0, -0.25) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/discardingMap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (0, 0.75) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=right label] (3) at (0, -0.25) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/identUnit7.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> figures/identityFactorise0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0.5, -1.25) {};
		\node [style=none] (6) at (-0.5, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire, in=90, out=-90] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/maxMixNorm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (0, -0.75) {$\mu$};
		\node [style=none] (6) at (0, 0.5) {};
		\node [style=right label] (15) at (0, 0) {$A$};
		\node [style=upground] (16) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/maxMixedState.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (0, -0.5) {$\mu$};
		\node [style=none] (6) at (0, 1) {};
		\node [style=right label] (15) at (0, 0.75) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/maxMixedStateA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (0, -0.5) {$\mu$};
		\node [style=none] (6) at (0, 1) {};
		\node [style=right label] (15) at (0, 0.75) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/maxMixedStateAB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (0, -0.5) {$\mu$};
		\node [style=none] (6) at (0, 1) {};
		\node [style=right label] (15) at (0, 0.75) {$AB$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/maxMixedStateB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (0, -0.5) {$\mu$};
		\node [style=none] (6) at (0, 1) {};
		\node [style=right label] (15) at (0, 0.75) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/noiseA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=downground] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=none] (2) at (0, -0.25) {};
		\node [style=right label] (3) at (0, 0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/noiseAB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=downground] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=none] (2) at (0, -0.25) {};
		\node [style=right label] (3) at (0, 0.5) {$AB$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/noiseB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=downground] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=none] (2) at (0, -0.25) {};
		\node [style=right label] (3) at (0, 0.5) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qRetro1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.5) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=right label] (2) at (0, 1.25) {$A$};
		\node [style=downground] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=RQWire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/quantCPEffect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=copoint] (1) at (0, 0.5) {$e$};
		\node [style=right label] (2) at (0, -0.75) {$\mathcal{H}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=QWire] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/quantComp1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (-0.5, 0) {$0$};
		\node [style=none] (6) at (-0.5, 1.5) {};
		\node [style=right label] (15) at (-0.5, 1.25) {$\mathds{C}^2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [QWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/quantComp2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (-0.5, 0) {$1$};
		\node [style=none] (6) at (-0.5, 1.5) {};
		\node [style=right label] (15) at (-0.5, 1.25) {$\mathds{C}^2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [QWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/quantMaxMixed.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (0, -0.25) {$\mathds{1}$};
		\node [style=none] (6) at (0, 1.25) {};
		\node [style=right label] (15) at (0, 1) {$\mathcal{H}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [QWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/quantNoiseState.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (0, -0.25) {};
		\node [style=none] (6) at (0, 1.25) {};
		\node [style=right label] (15) at (0, 1) {$\mathcal{H}$};
		\node [style=downground] (16) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [QWire, in=90, out=-90] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/quantProbDist2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (7) at (0, -0.5) {$p$};
		\node [style=none] (8) at (0, 1) {};
		\node [style=right label] (16) at (0, 0.75) {$\mathds{A}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (8.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/quantState.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (5) at (-0.5, 0) {$\rho$};
		\node [style=none] (6) at (-0.5, 1.5) {};
		\node [style=right label] (15) at (-0.5, 1.25) {$\mathcal{H}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [QWire, in=90, out=-90] (6.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/retroIsRetro1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.5) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=right label] (2) at (0, 1.25) {$A$};
		\node [style=downground] (11) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=RqWire] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/unital1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22) at (0, 0) {};
		\node [style=none] (23) at (0, 1.25) {};
		\node [style=right label] (24) at (0, 1) {$\mathcal{K}$};
		\node [style=downground] (25) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [QWire] (23.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/unital3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22) at (0, 0) {};
		\node [style=none] (23) at (0, 1.25) {};
		\node [style=right label] (24) at (0, 1) {$\mathds{A}$};
		\node [style=downground] (25) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [cWire] (23.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/wiringObjAB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (28) at (0, 0) {};
		\node [style=none] (29) at (3, 0) {};
		\node [style=none] (40) at (1.5, 1.25) {\scalebox{0.6}{\tikzfig{wboxesAB}}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [oWire] (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

